Support and Scandals in GameFi dApps: A Network Analysis of The Sandbox Transactions

We explore the burgeoning field of GameFi through a detailed network analysis of The Sandbox, a prominent decentralized application (dApp) in this domain. Utilizing the bow-tie model, we map out transaction data within The Sandbox, providing a novel perspective on its operational dynamics. Our study investigates the varying impacts of external support, uncovering a surprising absence of enduring effects on network activity. We also investigate the network's response to several notable incidents, including the Ronin Hack and the United States Securities and Exchange Commission's hearing on cryptocurrencies, revealing a generally resilient structure with limited long-term disturbances. A critical aspect of our analysis focuses on the "whales," or major stakeholders in The Sandbox, where we uncover their pivotal role in influencing network trends, noting a significant shift in their engagement over time. This research sheds light on the intricate workings of GameFi ecosystems and contributes to the broader discourse on the intersection of the Web, AI, and society, particularly in understanding the resilience and dynamics of emerging digital economies. We particularly note the parallels of the long-tail behavior we see in web-based ecosystems appearing in this niche domain of GameFi. Our findings hold significant implications for the future development of equitable and sustainable GameFi dApps, offering insights into stakeholder behavior and network resilience in the face of external challenges and opportunities.

==> reviews.txt <==
CAUTION: This email originated from outside of the organization. Do not click links or open attachments unless you recognize the sender and know the content is safe.

Dear authors,

I hope this message finds you well. On behalf of the organizing committee, I would like to express our sincere gratitude to all of you for submitting your work to our conference. We truly appreciate your dedication and effort in contributing to the advancement of knowledge and research in your respective fields.

After a thorough review process, we are happy to announce its completion, and we are pleased to accept so many high-quality contributions. Unfortunately, only some of the papers have been accepted for presentation as short and full papers at our conference. We congratulate the authors of these papers and look forward to their presentations.

With regards to your paper, we are pleased to announce it was accepted for full paper. Congratulations! Please find the reviews enclosed below. In total, 5 full papers were accepted out of 28 submissions, with an acceptance rate of 17.86%.

Please follow the instructions here to submit your camera-ready via Easychair proceedings: https://ieeedapps.com/instructions-for-authors/. Please sign the copyright form and upload your camera-ready version by May 18th.

At least one author registration must be associated with each paper accepted. The early bird registration is by June 7th: https://ieeedapps.com/registration/

Once again, thank you for your submissions, and we look forward to seeing you at the conference.

Best regards,

Reza Parizi, Kennesaw State University, USA
Lodovica Marchesi, University of Cagliari, Italy
Lian Yu, Peking University, China
Program Chairs of IEEE DAPPS 2024

SUBMISSION: 19
TITLE: Support and Scandals in GameFi DApps: A Network Analysis of The Sandbox Transactions


----------------------- REVIEW 1 ---------------------
SUBMISSION: 19
TITLE: Support and Scandals in GameFi DApps: A Network Analysis of The Sandbox Transactions
AUTHORS: Fernando Spadea and Oshani Seneviratne

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper analyses transaction data from the dApp The Sandbox, a game engine and marketplace deployed on top of the Ethereum blockchain.

The paper is clearly structured and well written. The study benefits from a large dataset spanning an extended timeframe. The paper's analysis, however, lacks depth:

1. Despite using the bow-tie model, the paper primarily overlooks the potential insights offered by the underlying graph structure of transaction networks. Instead, the analysis remains focused on temporal trends in transaction count and value. A more thorough examination of the graph structure could provide deeper insights into network dynamics and behavior.

2. The analysis seems to rely on visual inspection of plotted data, lacking quantitative measures to validate the observed trends. This approach limits the ability to assess the significance of observed patterns. Incorporating quantitative metrics to quantify the impact of different events on network activity would enhance the robustness of the study and facilitate more rigorous evaluations.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 19
TITLE: Support and Scandals in GameFi DApps: A Network Analysis of The Sandbox Transactions
AUTHORS: Fernando Spadea and Oshani Seneviratne

----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----- TEXT:
The paper describes an investigation into the events that have characterized the history of "The Sandbox" based on the analysis of public transactions on the Ethereum network involving the two main smart contracts of this platform. The approach involves using the bowtie model to characterize some events (both positive and negative) in the history of this platform. However, the analysis of the collected data only partially allows for characterizing the effect of these events.

Positive aspects of this paper:
- The idea of analyzing the effects on the transaction network is interesting and worthy of investigation.
- The selected events are significant.
- The use of the bowtie model is relevant and promising.

Weaknesses of the paper:
- The structure of the paper is not optimal and does not allow for appreciating the contributions of the study. The introduction could be condensed into a single section and better explain the objectives of the work.
- The methodology section needs a complete revision: in this section, one would expect the experiment to be defined, the analysis methods, and the desired results. The section is currently confusing with some descriptions of background and some elements of methodology.
- The Results section lacks a thorough analysis of the collected data. It presents and graphically represents the daily transaction numbers corresponding to the events analyzed using the Bowtie model, but there is no analysis provided that helps understand the phenomenon (for example, it is only possible to guess which event had a greater influence).



----------------------- REVIEW 3 ---------------------
SUBMISSION: 19
TITLE: Support and Scandals in GameFi DApps: A Network Analysis of The Sandbox Transactions
AUTHORS: Fernando Spadea and Oshani Seneviratne

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
This paper explores the dynamic of GameFi decentralized applications (dApps) through a network analysis of The Sandbox, focusing on the impact of external support and scandals on network activity. The authors employ the bow-tie model to categorize transaction data and analyze changes in user engagement and network resilience in response to various events.
The anomaly detection within The Sandbox transaction data, as primarily described, relies heavily on qualitative assessments, where anomalies and significant shifts in network activity are identified visually from activity graphs. This approach, while intuitive and straightforward, could benefit significantly from the incorporation of more quantitative statistical methods (e.g., for bubble detection in time series). The methodology section would also benefit from more detailed explanations on data processing and cleaning steps. This would enhance the reproducibility of the research and applicability to other applications.
The reference list is rather minimal and referencing studies that employ network analysis techniques on transactional data of other cryptocurrencies could provide valuable benchmarks and insights that might reinforce or challenge the findings presented in this study. Additional references could include seminal works on network theory, recent empirical studies on blockchain resilience, and analyses of user’s behavior in decentralized finance (DeFi) and other blockchain applications.
This initial study, while relevant for this community, calls for more rigorous, data-driven research to expand on and generalise the insights provided.


